Comparing the DES-SN5YR and Pantheon+ SN cosmology analyses: Investigation based on "Evolving Dark Energy or Supernovae systematics?"

Recent cosmological analyses measuring distances of Type Ia Supernovae (SNe Ia) and Baryon Acoustic Oscillations (BAO) have all given similar hints at time-evolving dark energy. To examine whether underestimated SN Ia systematics might be driving these results, Efstathiou (2024) compared overlapping SN events between Pantheon+ and DES-SN5YR (20% SNe are in common), and reported evidence for a $\sim$0.04 mag offset between the low and high-redshift distance measurements of this subsample of events. If these offsets are arbitrarily subtracted from the entire DES-SN5YR sample, the preference for evolving dark energy is reduced. In this paper, we reproduce this offset and show that it has two sources. First, 43% of the offset is due to DES-SN5YR improvements in the modelling of supernova intrinsic scatter and host galaxy properties. These are scientifically-motivated modelling updates implemented in DES-SN5YR and their associated uncertainties are captured within the DES-SN5YR systematic error budget. Even if the less accurate scatter model and host properties from Pantheon+ are used instead, the DES-SN5YR evidence for evolving dark energy is only reduced from 3.9$\sigma$ to 3.3$\sigma$. Second, 38% of the offset is due to a misleading comparison because different selection functions characterize the DES subsets included in Pantheon+ and DES-SN5YR and therefore individual SN distance measurements are expected to be different because of different bias corrections. In conclusion, we confirm the validity of the published DES-SN5YR results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
